Fermionic topological quantum states as tensor networks

Tensor network states, and in particular projected entangled pair states, play an important role in the description of strongly correlated quantum lattice systems. They do not only serve as variational states in numerical simulation methods, but also provide a framework for classifying phases of quantum matter and capture notions of topological order in a stringent and rigorous language. The rapid development in this field for spin models and bosonic systems has not yet been mirrored by an analogous development for fermionic models. In this work, we introduce a framework of tensor networks having a fermionic component capable of capturing notions of topological order. At the heart of the formalism are axioms of fermionic matrix product operator injectivity, stable under concatenation. Building upon that, we formulate a Grassmann number tensor network ansatz for the ground state of fermionic twisted quantum double models. A specific focus is put on the paradigmatic example of the fermionic toric code. This work shows that the program of describing topologically ordered systems using tensor networks carries over to fermionic models.

==> M-tensor.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'M-tensor.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{677.22430038bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3881377)%
    \put(0,0){\includegraphics[width=\unitlength]{M-tensor.pdf}}%
    \put(0.75488286,0.20616459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $\alpha$\end{minipage}}}%
    \put(0.55051985,0.22249188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $h \alpha$\end{minipage}}}%
    \put(0.75488286,0.02314274){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $g \alpha$\end{minipage}}}%
    \put(0.53691266,0.03127531){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $hg\alpha$\end{minipage}}}%
    \put(0.53836978,0.38123667){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $hg\alpha$\end{minipage}}}%
    \put(0.76269723,0.38292423){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $g \alpha$\end{minipage}}}%
    \put(0.89770206,0.24696146){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $h \alpha$\end{minipage}}}%
    \put(0.91469578,0.04878722){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $hg\alpha$\end{minipage}}}%
    \put(0.90372666,0.37954913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.25618899\unitlength}\raggedright $hg\alpha$\end{minipage}}}%
    \put(0.30113987,0.07579549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0767114\unitlength}\raggedright M\\ \end{minipage}}}%
    \put(0.39291761,0.20718512){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.20337253\unitlength}\raggedright \Large $:=$\end{minipage}}}%
  \end{picture}%
\endgroup%

